Flaring activity from magnetic reconnection in BL Lacertae

The evolution of the spectral energy distribution during flares constrains models of particle acceleration in blazar jets. The archetypical blazar BL Lac provided a unique opportunity to study spectral variations during an extended strong flaring episode from 2020-2021. During its brightest $\gamma$-ray state, the observed flux (0.1-300 GeV) reached up to $2.15\,\times\,10^{-5}\,\rm{ph\,cm^{-2}\,s^{-1}}$, with sub-hour scale variability. The synchrotron hump extended into the X-ray regime showing a minute-scale flare with an associated peak shift of inverse-Compton hump in gamma-rays. In shock acceleration models, a high Doppler factor value $>$100 is required to explain the observed rapid variability, change of state, and $\gamma$-ray peak shift. Assuming particle acceleration in mini-jets produced by magnetic reconnection during flares, on the other hand, alleviates the constraint on required bulk Doppler factor. In such jet-in-jet models, observed spectral shift to higher energies (towards TeV regime) and simultaneous rapid variability arises from the accidental alignment of a magnetic plasmoid with the direction of the line of sight. We infer a magnetic field of $\sim0.6\,\rm{G}$ in a reconnection region located at the edge of BLR ($\sim0.02\,\rm{pc}$). The scenario is further supported by log-normal flux distribution arising from merging of plasmoids in reconnection region.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
